Deep insights into Abell 2163: unveiling the treasure trove of ICM plasma physics

Nonthermal emission observed in galaxy clusters provides a direct probe into the plasma physics of the intra-cluster medium (ICM) under extreme conditions. We report the first detailed analysis of the giant radio halo in the merging galaxy cluster Abell 2163, using upgraded Giant Metrewave Radio Telescope (uGMRT) and Very Large Array (VLA) observations. Combining radio data (300-1400 MHz) with archival X-ray data offers a unique opportunity to study the complex ICM physics of the cluster. The sensitive uGMRT observations map the halo emission for the first time out to an extent of ~3.3 Mpc, up to $r_{500}$, and also effectively recover other diffuse sources. The radio surface brightness profile is well fitted with an exponential function up to r$_{500}$, with an evolution of e-folding radius over frequencies (larger at low frequencies). The spatially resolved spectral index map reveals fluctuations and outward radial steepening of the average spectral index. Radio and X-ray surface brightness are well correlated, with a correlation slope of $\sim$0.70 for the halo, and $\sim$0.40 for the ridge. The correlation slope varies from cluster centre to outskirts, suggesting the magnetic field and thermal gas density scaling relation (B $\propto n_{e}^{0.5}$) should be reassessed, provided that the re-acceleration efficiency is constant. We propose that diffuse lobes at the periphery could serve as a reservoir for seed electrons, behind the radio halo emission, with an estimated acceleration efficiency reaching $\sim$0.1% in the external regions. Additionally, a major E-W merger is suggested, leading to turbulence in the ICM and generating the halo.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
